On Transfer in Classification: How Well do Subsets of Classes Generalize?

In classification, it is usual to observe that models trained on a given set of classes can generalize to previously unseen ones, suggesting the ability to learn beyond the initial task. This ability is often leveraged in the context of transfer learning where a pretrained model can be used to process new classes, with or without fine tuning. Surprisingly, there are a few papers looking at the theoretical roots beyond this phenomenon. In this work, we are interested in laying the foundations of such a theoretical framework for transferability between sets of classes. Namely, we establish a partially ordered set of subsets of classes. This tool allows to represent which subset of classes can generalize to others. In a more practical setting, we explore the ability of our framework to predict which subset of classes can lead to the best performance when testing on all of them. We also explore few-shot learning, where transfer is the golden standard. Our work contributes to better understanding of transfer mechanics and model generalization.

==> CSV/separability_cifar10_resnet50_4_classes.csv <==
x,y
10.0,14.0
14.0,17.0
15.0,19.0
12.0,14.0
14.0,16.0
16.0,24.0
15.0,17.0
8.0,6.0
17.0,16.0
23.0,19.0
12.0,15.0
12.0,13.0
14.0,21.0
12.0,18.0
19.0,20.0
22.0,15.0
7.0,15.0
17.0,13.0
12.0,9.0
20.0,24.0
15.0,17.0
20.0,22.0
16.0,15.0
7.0,10.0
10.0,14.0
13.0,19.0
13.0,15.0
24.0,22.0
12.0,11.0
18.0,18.0
17.0,18.0
15.0,17.0
9.0,13.0
12.0,15.0
14.0,16.0
18.0,18.0
11.0,9.0
4.0,7.0
17.0,20.0
20.0,15.0
11.0,15.0
17.0,22.0
23.0,21.0
17.0,23.0
10.0,7.0
21.0,22.0
21.0,21.0
22.0,14.0
26.0,22.0
11.0,16.0
13.0,16.0
20.0,21.0
12.0,19.0
4.0,7.0
18.0,23.0
6.0,11.0
21.0,21.0
11.0,17.0
18.0,20.0
18.0,21.0
13.0,17.0
17.0,24.0
6.0,7.0
15.0,16.0
20.0,16.0
17.0,16.0
8.0,13.0
16.0,24.0
15.0,13.0
20.0,24.0
21.0,24.0
12.0,12.0
11.0,11.0
20.0,15.0
7.0,7.0
19.0,20.0
14.0,16.0
23.0,22.0
25.0,22.0
14.0,14.0
23.0,23.0
22.0,23.0
13.0,15.0
23.0,22.0
7.0,10.0
12.0,16.0
17.0,11.0
21.0,22.0
13.0,9.0
22.0,22.0
10.0,14.0
18.0,19.0
13.0,17.0
10.0,17.0
20.0,16.0
10.0,12.0
22.0,23.0
13.0,18.0
12.0,18.0
16.0,17.0
15.0,5.0
12.0,19.0
10.0,13.0
14.0,16.0
13.0,17.0
14.0,17.0
16.0,18.0
15.0,18.0
21.0,20.0
10.0,18.0
17.0,12.0
19.0,25.0
11.0,19.0
22.0,24.0
10.0,8.0
16.0,16.0
17.0,15.0
15.0,15.0
18.0,16.0
22.0,19.0
14.0,16.0
12.0,19.0
23.0,19.0
13.0,15.0
15.0,21.0
12.0,13.0
17.0,12.0
22.0,23.0
23.0,18.0
23.0,23.0
27.0,23.0
12.0,17.0
18.0,20.0
12.0,14.0
25.0,21.0
23.0,16.0
22.0,23.0
19.0,21.0
16.0,20.0
12.0,16.0
15.0,15.0
16.0,20.0
20.0,15.0
15.0,21.0
14.0,18.0
12.0,14.0
22.0,12.0
7.0,7.0
12.0,14.0
20.0,23.0
13.0,12.0
13.0,12.0
15.0,19.0
9.0,16.0
18.0,12.0
15.0,15.0
26.0,13.0
22.0,21.0
23.0,21.0
13.0,9.0
22.0,20.0
22.0,19.0
17.0,20.0
21.0,21.0
11.0,15.0
14.0,13.0
22.0,26.0
13.0,11.0
19.0,22.0
23.0,20.0
22.0,21.0
5.0,14.0
15.0,19.0
15.0,15.0
20.0,21.0
22.0,22.0
24.0,19.0
20.0,22.0
24.0,22.0
14.0,9.0
18.0,23.0
23.0,22.0
19.0,23.0
19.0,19.0
13.0,18.0
12.0,11.0
14.0,13.0
13.0,15.0
15.0,18.0
15.0,16.0
20.0,18.0
9.0,7.0
16.0,19.0
6.0,7.0
22.0,22.0
13.0,17.0
18.0,15.0
16.0,16.0
10.0,9.0
14.0,17.0
12.0,15.0
16.0,11.0
14.0,18.0
14.0,15.0
13.0,14.0
19.0,20.0
16.0,15.0
9.0,16.0
20.0,23.0
21.0,23.0


==> CSV/separability_cifar10_resnet50_6_classes.csv <==
x,y
13.0,20.0
23.0,27.0
24.0,22.0
25.0,23.0
19.0,31.0
24.0,23.0
15.0,22.0
22.0,25.0
22.0,32.0
21.0,25.0
15.0,18.0
25.0,26.0
14.0,26.0
22.0,27.0
24.0,27.0
21.0,22.0
18.0,21.0
12.0,22.0
22.0,16.0
20.0,19.0
14.0,21.0
22.0,30.0
14.0,20.0
12.0,13.0
22.0,24.0
24.0,28.0
22.0,27.0
20.0,22.0
21.0,21.0
24.0,23.0
22.0,27.0
15.0,21.0
13.0,24.0
25.0,22.0
12.0,23.0
21.0,21.0
20.0,29.0
13.0,14.0
22.0,29.0
15.0,28.0
15.0,24.0
14.0,23.0
23.0,29.0
21.0,32.0
22.0,27.0
16.0,27.0
23.0,27.0
19.0,14.0
25.0,25.0
22.0,31.0
23.0,25.0
23.0,23.0
13.0,15.0
20.0,17.0
22.0,21.0
23.0,31.0
8.0,16.0
23.0,27.0
22.0,28.0
16.0,21.0
21.0,28.0
22.0,29.0
17.0,12.0
19.0,27.0
20.0,29.0
24.0,27.0
19.0,28.0
23.0,26.0
24.0,32.0
22.0,24.0
21.0,27.0
18.0,24.0
21.0,30.0
14.0,19.0
20.0,27.0
23.0,25.0
20.0,31.0
24.0,14.0
23.0,28.0
24.0,21.0
24.0,24.0
24.0,11.0
23.0,30.0
23.0,26.0
23.0,29.0
20.0,23.0
13.0,22.0
23.0,30.0
23.0,28.0
14.0,16.0
22.0,28.0
25.0,27.0
16.0,20.0
12.0,21.0
22.0,24.0
21.0,29.0
12.0,22.0
10.0,21.0
16.0,18.0
25.0,23.0
13.0,24.0
21.0,29.0
14.0,21.0
14.0,21.0
12.0,21.0
13.0,26.0
18.0,14.0
22.0,18.0
23.0,27.0
25.0,27.0
16.0,20.0
22.0,25.0
15.0,23.0
23.0,31.0
22.0,27.0
24.0,22.0
22.0,33.0
23.0,27.0
22.0,26.0
16.0,1.0
24.0,22.0
21.0,28.0
16.0,30.0
25.0,29.0
24.0,26.0
21.0,27.0
18.0,23.0
15.0,20.0
23.0,25.0
20.0,29.0
23.0,22.0
17.0,24.0
23.0,23.0
24.0,26.0
23.0,27.0
21.0,23.0
20.0,25.0
24.0,30.0
15.0,21.0
22.0,30.0
21.0,24.0
14.0,16.0
15.0,1.0
22.0,23.0
16.0,25.0
23.0,25.0
21.0,25.0
22.0,28.0
22.0,24.0
22.0,26.0
18.0,22.0
23.0,24.0
21.0,23.0
20.0,27.0
21.0,21.0
22.0,28.0
24.0,30.0
21.0,32.0
24.0,29.0
24.0,26.0
19.0,21.0
18.0,26.0
25.0,26.0
24.0,32.0
14.0,19.0
24.0,26.0
14.0,22.0
19.0,25.0
19.0,26.0
15.0,24.0
13.0,20.0
15.0,21.0
25.0,25.0
22.0,24.0
18.0,24.0
23.0,27.0
17.0,17.0
23.0,25.0
22.0,25.0
24.0,20.0
22.0,30.0
13.0,22.0
19.0,27.0
24.0,26.0
21.0,26.0
20.0,22.0
14.0,24.0
24.0,30.0
14.0,24.0
19.0,27.0
21.0,18.0
22.0,24.0
20.0,28.0
13.0,18.0
16.0,30.0
23.0,28.0
14.0,22.0
25.0,26.0
14.0,21.0
23.0,28.0
26.0,23.0
15.0,22.0
20.0,27.0
21.0,30.0
25.0,26.0
23.0,22.0
23.0,29.0
22.0,24.0
18.0,25.0
23.0,27.0


==> CSV/separability_cifar10_vit8_4_classes.csv <==
x,y
12.0,14.0
10.0,17.0
15.0,19.0
12.0,14.0
13.0,16.0
21.0,24.0
13.0,17.0
2.0,6.0
17.0,16.0
17.0,19.0
12.0,15.0
2.0,13.0
13.0,21.0
16.0,18.0
19.0,20.0
14.0,15.0
14.0,15.0
11.0,13.0
13.0,9.0
21.0,24.0
15.0,17.0
18.0,22.0
14.0,15.0
3.0,10.0
11.0,14.0
14.0,19.0
10.0,15.0
18.0,22.0
14.0,11.0
11.0,18.0
13.0,18.0
12.0,17.0
12.0,13.0
12.0,15.0
15.0,16.0
12.0,18.0
13.0,9.0
3.0,7.0
17.0,20.0
12.0,15.0
13.0,15.0
19.0,22.0
17.0,21.0
20.0,23.0
4.0,7.0
19.0,22.0
19.0,21.0
18.0,14.0
19.0,22.0
10.0,16.0
19.0,16.0
21.0,21.0
11.0,19.0
2.0,7.0
21.0,23.0
1.0,11.0
16.0,21.0
14.0,17.0
16.0,20.0
18.0,21.0
15.0,17.0
21.0,24.0
3.0,7.0
14.0,16.0
20.0,16.0
15.0,16.0
4.0,13.0
21.0,24.0
11.0,13.0
20.0,24.0
21.0,24.0
13.0,12.0
11.0,11.0
16.0,15.0
0.0,7.0
17.0,20.0
11.0,16.0
19.0,22.0
15.0,22.0
11.0,14.0
19.0,23.0
16.0,23.0
10.0,15.0
17.0,22.0
3.0,10.0
10.0,16.0
14.0,11.0
19.0,22.0
9.0,9.0
18.0,22.0
14.0,14.0
13.0,19.0
14.0,17.0
15.0,17.0
16.0,16.0
9.0,12.0
18.0,23.0
13.0,18.0
14.0,18.0
16.0,17.0
12.0,5.0
14.0,19.0
10.0,13.0
13.0,16.0
12.0,17.0
13.0,17.0
8.0,18.0
15.0,18.0
17.0,20.0
12.0,18.0
9.0,12.0
19.0,25.0
13.0,19.0
17.0,24.0
2.0,8.0
13.0,16.0
13.0,15.0
13.0,15.0
12.0,16.0
17.0,19.0
11.0,16.0
11.0,19.0
19.0,19.0
12.0,15.0
16.0,21.0
12.0,13.0
16.0,12.0
18.0,23.0
21.0,18.0
19.0,23.0
18.0,23.0
14.0,17.0
17.0,20.0
13.0,14.0
18.0,21.0
18.0,16.0
18.0,23.0
19.0,21.0
16.0,20.0
17.0,16.0
14.0,15.0
15.0,20.0
9.0,15.0
17.0,21.0
15.0,18.0
12.0,14.0
15.0,12.0
2.0,7.0
10.0,14.0
15.0,23.0
13.0,12.0
9.0,12.0
14.0,19.0
14.0,16.0
11.0,12.0
16.0,15.0
17.0,13.0
19.0,21.0
17.0,21.0
15.0,9.0
16.0,20.0
17.0,19.0
14.0,20.0
12.0,21.0
11.0,15.0
9.0,13.0
24.0,26.0
14.0,11.0
17.0,22.0
16.0,20.0
17.0,21.0
5.0,14.0
12.0,19.0
12.0,15.0
17.0,21.0
18.0,22.0
13.0,19.0
17.0,22.0
19.0,22.0
10.0,9.0
18.0,23.0
17.0,22.0
19.0,23.0
13.0,19.0
15.0,18.0
12.0,11.0
12.0,13.0
13.0,15.0
9.0,18.0
10.0,16.0
12.0,18.0
3.0,7.0
24.0,19.0
3.0,7.0
17.0,22.0
11.0,17.0
17.0,15.0
13.0,16.0
8.0,9.0
12.0,17.0
12.0,15.0
11.0,11.0
15.0,18.0
10.0,15.0
10.0,14.0
19.0,20.0
12.0,15.0
12.0,16.0
17.0,23.0
18.0,23.0


==> CSV/separability_cifar10_vit8_6_classes.csv <==
x,y
42.0,42.0
41.0,42.0
35.0,39.0
39.0,42.0
41.0,41.0
38.0,40.0
43.0,43.0
38.0,40.0
42.0,43.0
36.0,41.0
42.0,40.0
41.0,42.0
42.0,42.0
43.0,43.0
37.0,38.0
38.0,40.0
43.0,42.0
41.0,42.0
39.0,39.0
38.0,39.0
41.0,44.0
41.0,40.0
41.0,41.0
42.0,42.0
41.0,43.0
35.0,39.0
41.0,43.0
40.0,41.0
36.0,38.0
38.0,40.0
39.0,38.0
41.0,42.0
42.0,43.0
38.0,39.0
42.0,42.0
40.0,42.0
40.0,41.0
39.0,37.0
38.0,43.0
36.0,38.0
42.0,44.0
43.0,42.0
42.0,42.0
38.0,40.0
42.0,43.0
41.0,42.0
41.0,42.0
39.0,40.0
41.0,42.0
35.0,36.0
41.0,42.0
38.0,43.0
41.0,43.0
36.0,37.0
42.0,40.0
41.0,43.0
40.0,39.0
39.0,40.0
41.0,43.0
40.0,43.0
38.0,39.0
41.0,43.0
42.0,43.0
41.0,41.0
39.0,40.0
41.0,42.0
33.0,38.0
40.0,42.0
40.0,42.0
36.0,37.0
39.0,41.0
41.0,39.0
42.0,42.0
42.0,40.0
41.0,42.0
42.0,44.0
42.0,43.0
39.0,41.0
38.0,41.0
41.0,40.0
40.0,43.0
37.0,38.0
38.0,39.0
39.0,40.0
33.0,37.0
37.0,40.0
43.0,42.0
42.0,43.0
38.0,43.0
37.0,40.0
38.0,41.0
39.0,42.0
43.0,42.0
39.0,44.0
39.0,42.0
41.0,41.0
42.0,42.0
42.0,42.0
42.0,43.0
40.0,40.0
42.0,41.0
42.0,43.0
43.0,43.0
42.0,42.0
42.0,38.0
42.0,41.0
36.0,34.0
37.0,41.0
42.0,43.0
39.0,41.0
42.0,40.0
41.0,41.0
42.0,42.0
40.0,41.0
38.0,40.0
42.0,42.0
37.0,40.0
38.0,43.0
40.0,43.0
43.0,33.0
35.0,37.0
40.0,44.0
42.0,42.0
41.0,42.0
40.0,42.0
37.0,39.0
38.0,43.0
42.0,41.0
38.0,41.0
40.0,42.0
39.0,40.0
41.0,42.0
40.0,41.0
39.0,41.0
41.0,43.0
37.0,41.0
41.0,42.0
41.0,41.0
40.0,41.0
38.0,41.0
37.0,39.0
37.0,41.0
39.0,32.0
42.0,44.0
43.0,42.0
39.0,40.0
39.0,41.0
39.0,40.0
42.0,43.0
43.0,43.0
41.0,42.0
40.0,41.0
36.0,39.0
41.0,42.0
38.0,40.0
38.0,41.0
38.0,40.0
40.0,42.0
38.0,40.0
40.0,42.0
38.0,41.0
40.0,42.0
41.0,42.0
41.0,41.0
43.0,44.0
42.0,42.0
42.0,43.0
39.0,38.0
38.0,42.0
40.0,43.0
43.0,42.0
41.0,42.0
38.0,42.0
40.0,42.0
38.0,41.0
39.0,42.0
43.0,43.0
38.0,40.0
42.0,41.0
40.0,40.0
38.0,40.0
40.0,42.0
40.0,40.0
40.0,42.0
40.0,43.0
41.0,41.0
41.0,41.0
36.0,38.0
42.0,43.0
39.0,40.0
38.0,42.0
42.0,44.0
37.0,41.0
41.0,43.0
40.0,42.0
38.0,42.0
41.0,42.0
40.0,42.0
42.0,43.0
37.0,38.0
38.0,41.0
41.0,41.0
40.0,43.0
37.0,40.0
39.0,41.0
35.0,37.0
40.0,42.0
34.0,38.0
37.0,40.0
40.0,41.0


==> CSV/separability_fashionmnist_resnet50_4_classes.csv <==
x,y
24.0,26.0
22.0,27.0
29.0,28.0
21.0,21.0
26.0,24.0
24.0,26.0
27.0,27.0
28.0,30.0
27.0,28.0
28.0,25.0
26.0,28.0
15.0,15.0
22.0,22.0
22.0,22.0
26.0,24.0
25.0,27.0
23.0,24.0
29.0,29.0
28.0,27.0
27.0,28.0
22.0,23.0
29.0,29.0
29.0,28.0
23.0,24.0
26.0,27.0
24.0,25.0
24.0,25.0
30.0,32.0
22.0,25.0
27.0,28.0
25.0,25.0
25.0,27.0
22.0,25.0
28.0,28.0
24.0,25.0
19.0,23.0
25.0,26.0
22.0,26.0
28.0,28.0
28.0,29.0
5.0,12.0
25.0,25.0
28.0,29.0
26.0,27.0
25.0,27.0
24.0,24.0
31.0,31.0
28.0,28.0
26.0,28.0
25.0,25.0
25.0,27.0
27.0,28.0
20.0,22.0
23.0,28.0
29.0,29.0
20.0,23.0
26.0,27.0
21.0,22.0
8.0,16.0
25.0,25.0
23.0,23.0
28.0,31.0
27.0,26.0
28.0,29.0
19.0,18.0
26.0,26.0
21.0,24.0
21.0,27.0
28.0,26.0
23.0,24.0
28.0,26.0
8.0,16.0
22.0,23.0
31.0,31.0
22.0,25.0
9.0,17.0
24.0,23.0
28.0,28.0
30.0,29.0
27.0,27.0
28.0,28.0
29.0,27.0
25.0,25.0
29.0,30.0
21.0,25.0
21.0,22.0
25.0,28.0
25.0,28.0
28.0,28.0
24.0,24.0
28.0,28.0
27.0,28.0
26.0,25.0
26.0,25.0
30.0,31.0
27.0,28.0
30.0,30.0
18.0,20.0
27.0,26.0
29.0,29.0
13.0,19.0
24.0,25.0
23.0,22.0
23.0,24.0
23.0,23.0
23.0,24.0
28.0,29.0
24.0,24.0
28.0,27.0
26.0,28.0
27.0,28.0
21.0,24.0
25.0,27.0
29.0,32.0
27.0,29.0
31.0,31.0
27.0,28.0
28.0,29.0
31.0,33.0
23.0,23.0
26.0,28.0
23.0,24.0
23.0,23.0
28.0,29.0
25.0,28.0
23.0,21.0
15.0,17.0
28.0,27.0
22.0,24.0
22.0,24.0
22.0,23.0
30.0,28.0
23.0,26.0
28.0,28.0
28.0,26.0
30.0,30.0
31.0,30.0
16.0,25.0
27.0,27.0
22.0,25.0
22.0,20.0
32.0,28.0
28.0,32.0
24.0,27.0
28.0,29.0
22.0,20.0
21.0,25.0
22.0,24.0
25.0,24.0
27.0,29.0
22.0,23.0
29.0,27.0
25.0,24.0
26.0,27.0
26.0,28.0
21.0,25.0
25.0,23.0
30.0,31.0
27.0,29.0
27.0,27.0
26.0,28.0
31.0,30.0
9.0,18.0
22.0,24.0
15.0,12.0
31.0,32.0
23.0,24.0
21.0,24.0
27.0,26.0
24.0,24.0
29.0,25.0
28.0,31.0
25.0,23.0
24.0,24.0
21.0,24.0
29.0,28.0
25.0,27.0
30.0,28.0
31.0,31.0
26.0,26.0
28.0,29.0
30.0,31.0
24.0,24.0
21.0,25.0
26.0,27.0
24.0,26.0
27.0,30.0
27.0,24.0
32.0,30.0
19.0,20.0
26.0,28.0
26.0,24.0
25.0,27.0
20.0,25.0
27.0,28.0
23.0,24.0
29.0,30.0
27.0,29.0
27.0,26.0
21.0,22.0
25.0,25.0
30.0,32.0
27.0,27.0
29.0,28.0
23.0,23.0
29.0,30.0
16.0,22.0
24.0,25.0
15.0,22.0
24.0,29.0


==> CSV/separability_fashionmnist_vit8_4_classes.csv <==
x,y
25.0,26.0
24.0,27.0
28.0,29.0
21.0,21.0
26.0,25.0
26.0,27.0
25.0,27.0
31.0,33.0
30.0,29.0
32.0,28.0
28.0,29.0
16.0,19.0
23.0,23.0
23.0,23.0
27.0,29.0
26.0,27.0
26.0,25.0
30.0,29.0
31.0,29.0
29.0,29.0
21.0,25.0
29.0,29.0
33.0,29.0
26.0,24.0
26.0,28.0
24.0,26.0
26.0,25.0
30.0,32.0
23.0,28.0
26.0,28.0
27.0,29.0
27.0,28.0
26.0,27.0
28.0,29.0
25.0,27.0
21.0,25.0
25.0,26.0
27.0,26.0
31.0,28.0
28.0,30.0
7.0,12.0
28.0,30.0
28.0,29.0
28.0,29.0
30.0,31.0
31.0,29.0
30.0,31.0
28.0,28.0
31.0,31.0
29.0,27.0
31.0,29.0
28.0,28.0
19.0,22.0
24.0,28.0
31.0,29.0
21.0,23.0
26.0,29.0
22.0,22.0
13.0,16.0
26.0,26.0
27.0,24.0
30.0,31.0
31.0,29.0
29.0,30.0
21.0,21.0
26.0,26.0
21.0,25.0
30.0,31.0
27.0,28.0
25.0,26.0
28.0,26.0
9.0,16.0
21.0,24.0
30.0,31.0
26.0,29.0
15.0,17.0
24.0,23.0
28.0,28.0
30.0,32.0
29.0,28.0
28.0,28.0
28.0,28.0
27.0,26.0
31.0,30.0
21.0,25.0
27.0,24.0
25.0,28.0
27.0,29.0
27.0,28.0
23.0,24.0
29.0,28.0
28.0,28.0
26.0,25.0
29.0,26.0
30.0,31.0
29.0,29.0
30.0,30.0
17.0,22.0
26.0,28.0
29.0,30.0
16.0,21.0
26.0,26.0
25.0,23.0
22.0,24.0
23.0,24.0
22.0,25.0
30.0,29.0
23.0,24.0
30.0,27.0
27.0,28.0
27.0,28.0
25.0,26.0
26.0,27.0
33.0,33.0
30.0,31.0
30.0,32.0
26.0,28.0
31.0,32.0
33.0,34.0
23.0,24.0
26.0,28.0
25.0,24.0
24.0,23.0
27.0,29.0
28.0,30.0
21.0,21.0
21.0,19.0
31.0,27.0
24.0,24.0
21.0,24.0
24.0,24.0
28.0,28.0
27.0,27.0
31.0,30.0
28.0,28.0
30.0,31.0
31.0,32.0
22.0,26.0
27.0,28.0
24.0,27.0
21.0,24.0
33.0,32.0
32.0,34.0
28.0,30.0
30.0,31.0
23.0,20.0
23.0,25.0
22.0,24.0
25.0,24.0
27.0,29.0
23.0,23.0
32.0,28.0
25.0,27.0
26.0,28.0
26.0,29.0
23.0,25.0
24.0,25.0
30.0,31.0
28.0,30.0
30.0,29.0
26.0,28.0
34.0,31.0
15.0,21.0
22.0,24.0
13.0,13.0
34.0,34.0
26.0,24.0
23.0,27.0
28.0,26.0
23.0,24.0
28.0,28.0
30.0,31.0
28.0,25.0
23.0,24.0
27.0,25.0
28.0,28.0
27.0,29.0
30.0,29.0
30.0,31.0
31.0,30.0
29.0,30.0
30.0,31.0
23.0,25.0
23.0,27.0
26.0,27.0
31.0,30.0
29.0,33.0
26.0,24.0
34.0,31.0
21.0,23.0
26.0,28.0
30.0,26.0
27.0,27.0
21.0,25.0
28.0,28.0
23.0,24.0
30.0,31.0
27.0,29.0
27.0,26.0
22.0,22.0
24.0,25.0
30.0,32.0
30.0,31.0
34.0,34.0
23.0,23.0
31.0,31.0
22.0,24.0
25.0,25.0
22.0,25.0
28.0,29.0


==> CSV/separability_mnist_resnet50_4_classes.csv <==
x,y
28.0,32.0
29.0,35.0
31.0,30.0
31.0,38.0
30.0,31.0
32.0,35.0
30.0,30.0
31.0,37.0
26.0,29.0
26.0,33.0
23.0,29.0
31.0,38.0
34.0,34.0
31.0,35.0
26.0,27.0
30.0,33.0
31.0,40.0
32.0,39.0
28.0,35.0
32.0,38.0
34.0,38.0
29.0,32.0
28.0,34.0
31.0,39.0
28.0,28.0
33.0,39.0
30.0,30.0
34.0,38.0
24.0,26.0
33.0,37.0
26.0,37.0
23.0,36.0
33.0,39.0
24.0,32.0
30.0,39.0
29.0,37.0
27.0,28.0
33.0,36.0
25.0,36.0
30.0,35.0
29.0,40.0
28.0,30.0
29.0,33.0
30.0,34.0
34.0,40.0
28.0,32.0
28.0,34.0
30.0,37.0
33.0,35.0
26.0,30.0
34.0,35.0
29.0,34.0
34.0,38.0
32.0,37.0
32.0,37.0
32.0,36.0
29.0,36.0
34.0,39.0
26.0,34.0
25.0,28.0
34.0,37.0
26.0,32.0
32.0,37.0
27.0,32.0
29.0,37.0
28.0,36.0
34.0,33.0
31.0,31.0
31.0,37.0
33.0,37.0
33.0,33.0
31.0,35.0
25.0,35.0
26.0,32.0
30.0,35.0
28.0,30.0
28.0,31.0
28.0,34.0
27.0,28.0
30.0,36.0
32.0,35.0
32.0,32.0
25.0,34.0
26.0,33.0
32.0,40.0
25.0,35.0
33.0,41.0
28.0,32.0
32.0,33.0
27.0,34.0
35.0,40.0
24.0,31.0
30.0,37.0
31.0,40.0
26.0,34.0
28.0,35.0
29.0,30.0
31.0,37.0
27.0,33.0
33.0,35.0
29.0,37.0
32.0,36.0
28.0,35.0
33.0,35.0
33.0,36.0
29.0,29.0
24.0,37.0
34.0,35.0
27.0,36.0
32.0,32.0
33.0,33.0
30.0,35.0
32.0,35.0
31.0,36.0
34.0,38.0
33.0,39.0
30.0,34.0
32.0,37.0
33.0,39.0
28.0,36.0
27.0,31.0
28.0,29.0
26.0,32.0
31.0,33.0
29.0,33.0
31.0,33.0
30.0,33.0
30.0,34.0
34.0,35.0
30.0,31.0
33.0,35.0
32.0,35.0
31.0,38.0
26.0,33.0
30.0,30.0
27.0,35.0
29.0,36.0
28.0,31.0
32.0,35.0
34.0,35.0
29.0,33.0
33.0,37.0
26.0,38.0
29.0,32.0
35.0,39.0
31.0,32.0
32.0,35.0
33.0,39.0
27.0,31.0
31.0,34.0
30.0,32.0
23.0,29.0
28.0,36.0
28.0,39.0
27.0,35.0
31.0,31.0
28.0,30.0
29.0,35.0
29.0,36.0
33.0,36.0
33.0,34.0
29.0,35.0
26.0,33.0
27.0,34.0
25.0,32.0
26.0,35.0
35.0,37.0
30.0,36.0
27.0,34.0
31.0,35.0
30.0,32.0
30.0,34.0
27.0,36.0
30.0,39.0
28.0,33.0
29.0,34.0
28.0,33.0
28.0,33.0
29.0,34.0
31.0,36.0
31.0,36.0
27.0,29.0
30.0,32.0
26.0,29.0
32.0,32.0
26.0,33.0
33.0,40.0
30.0,36.0
34.0,38.0
34.0,34.0
31.0,33.0
25.0,33.0
32.0,37.0
32.0,37.0
28.0,32.0
27.0,28.0
29.0,34.0
33.0,37.0
33.0,32.0
32.0,36.0
29.0,32.0
30.0,38.0
33.0,38.0
25.0,32.0
34.0,37.0
28.0,31.0
24.0,33.0
25.0,36.0
28.0,33.0
31.0,35.0


==> CSV/separability_mnist_vit8_4_classes.csv <==
x,y
39.0,28.0
41.0,33.0
38.0,27.0
39.0,36.0
34.0,31.0
39.0,34.0
34.0,28.0
39.0,36.0
38.0,26.0
40.0,31.0
38.0,27.0
40.0,37.0
40.0,31.0
41.0,32.0
37.0,25.0
36.0,30.0
36.0,39.0
40.0,38.0
37.0,33.0
38.0,37.0
40.0,33.0
38.0,32.0
38.0,33.0
42.0,39.0
35.0,22.0
37.0,38.0
38.0,27.0
38.0,36.0
36.0,25.0
42.0,32.0
37.0,32.0
39.0,34.0
38.0,39.0
39.0,29.0
38.0,37.0
37.0,37.0
39.0,28.0
38.0,35.0
39.0,34.0
40.0,35.0
38.0,37.0
38.0,29.0
32.0,32.0
37.0,33.0
41.0,38.0
40.0,32.0
38.0,32.0
36.0,35.0
38.0,33.0
35.0,28.0
42.0,34.0
38.0,32.0
39.0,37.0
41.0,37.0
38.0,35.0
42.0,36.0
40.0,34.0
40.0,37.0
34.0,31.0
37.0,26.0
41.0,37.0
38.0,31.0
40.0,35.0
38.0,28.0
36.0,34.0
36.0,35.0
40.0,31.0
39.0,31.0
40.0,31.0
39.0,34.0
37.0,32.0
38.0,35.0
40.0,32.0
37.0,32.0
37.0,30.0
32.0,29.0
33.0,28.0
39.0,33.0
33.0,25.0
40.0,36.0
36.0,28.0
38.0,32.0
41.0,33.0
39.0,32.0
40.0,40.0
35.0,32.0
42.0,38.0
36.0,31.0
41.0,32.0
36.0,29.0
39.0,40.0
37.0,29.0
38.0,34.0
39.0,39.0
38.0,31.0
37.0,35.0
36.0,29.0
38.0,37.0
39.0,31.0
40.0,31.0
38.0,36.0
36.0,34.0
39.0,34.0
40.0,33.0
40.0,34.0
37.0,27.0
30.0,35.0
41.0,32.0
36.0,33.0
38.0,32.0
38.0,30.0
38.0,33.0
39.0,34.0
40.0,34.0
40.0,37.0
39.0,36.0
40.0,33.0
39.0,36.0
41.0,38.0
39.0,35.0
35.0,30.0
35.0,28.0
36.0,31.0
41.0,32.0
38.0,30.0
40.0,32.0
40.0,32.0
38.0,34.0
39.0,33.0
36.0,29.0
40.0,32.0
38.0,32.0
39.0,32.0
38.0,32.0
37.0,29.0
33.0,27.0
39.0,33.0
39.0,27.0
40.0,35.0
41.0,28.0
38.0,33.0
39.0,34.0
39.0,37.0
37.0,31.0
41.0,36.0
37.0,31.0
38.0,34.0
40.0,35.0
34.0,31.0
39.0,32.0
38.0,28.0
38.0,29.0
39.0,35.0
38.0,36.0
38.0,33.0
40.0,29.0
33.0,26.0
40.0,33.0
40.0,35.0
38.0,36.0
37.0,30.0
40.0,31.0
38.0,32.0
38.0,31.0
37.0,31.0
36.0,34.0
37.0,36.0
39.0,31.0
35.0,32.0
37.0,35.0
38.0,28.0
37.0,30.0
41.0,35.0
40.0,37.0
38.0,31.0
37.0,33.0
34.0,30.0
35.0,31.0
35.0,30.0
36.0,32.0
40.0,33.0
38.0,27.0
35.0,28.0
36.0,26.0
38.0,29.0
35.0,30.0
40.0,39.0
40.0,34.0
41.0,38.0
39.0,33.0
39.0,32.0
36.0,32.0
38.0,37.0
41.0,36.0
34.0,30.0
31.0,26.0
36.0,31.0
41.0,35.0
40.0,31.0
39.0,35.0
35.0,31.0
40.0,35.0
40.0,35.0
41.0,30.0
39.0,36.0
38.0,27.0
40.0,31.0
39.0,33.0
38.0,31.0
38.0,32.0


==> CSV/separabilityfinetuning_cifar10_resnet50_4_classes.csv <==
x,y
15.0,21.0
19.0,19.0
17.0,24.0
17.0,24.0
16.0,22.0
22.0,26.0
16.0,21.0
11.0,12.0
20.0,29.0
25.0,27.0
15.0,19.0
18.0,17.0
18.0,25.0
16.0,23.0
23.0,27.0
25.0,22.0
13.0,19.0
23.0,29.0
15.0,23.0
23.0,28.0
18.0,23.0
22.0,29.0
21.0,27.0
13.0,14.0
14.0,19.0
15.0,18.0
16.0,23.0
27.0,29.0
17.0,23.0
22.0,27.0
24.0,26.0
20.0,25.0
11.0,13.0
13.0,18.0
17.0,23.0
19.0,21.0
13.0,20.0
10.0,12.0
21.0,28.0
25.0,26.0
17.0,22.0
22.0,27.0
26.0,26.0
22.0,29.0
15.0,16.0
23.0,28.0
22.0,28.0
25.0,27.0
28.0,28.0
17.0,22.0
17.0,18.0
23.0,28.0
18.0,19.0
6.0,10.0
20.0,29.0
12.0,16.0
25.0,26.0
14.0,18.0
22.0,26.0
22.0,26.0
18.0,23.0
21.0,27.0
9.0,7.0
20.0,26.0
23.0,26.0
21.0,25.0
13.0,15.0
18.0,24.0
18.0,24.0
24.0,29.0
26.0,30.0
17.0,22.0
13.0,18.0
21.0,26.0
12.0,10.0
24.0,27.0
16.0,22.0
25.0,29.0
27.0,27.0
16.0,22.0
27.0,28.0
26.0,28.0
15.0,16.0
26.0,27.0
13.0,16.0
15.0,23.0
23.0,25.0
25.0,23.0
17.0,21.0
26.0,28.0
11.0,17.0
22.0,27.0
19.0,26.0
17.0,23.0
26.0,29.0
11.0,15.0
26.0,23.0
16.0,22.0
15.0,21.0
20.0,26.0
18.0,24.0
14.0,22.0
13.0,21.0
17.0,25.0
15.0,20.0
18.0,19.0
22.0,26.0
18.0,28.0
26.0,28.0
12.0,20.0
22.0,28.0
23.0,28.0
18.0,26.0
22.0,31.0
13.0,14.0
17.0,22.0
22.0,24.0
16.0,18.0
19.0,24.0
26.0,27.0
15.0,18.0
19.0,23.0
25.0,28.0
16.0,24.0
16.0,27.0
16.0,20.0
20.0,27.0
26.0,28.0
26.0,29.0
26.0,27.0
28.0,28.0
14.0,21.0
24.0,28.0
14.0,20.0
27.0,28.0
25.0,27.0
23.0,27.0
22.0,28.0
21.0,26.0
16.0,22.0
17.0,21.0
16.0,22.0
24.0,27.0
19.0,25.0
18.0,22.0
15.0,22.0
27.0,27.0
12.0,15.0
13.0,22.0
26.0,29.0
15.0,15.0
13.0,13.0
19.0,25.0
12.0,19.0
23.0,28.0
19.0,24.0
27.0,25.0
24.0,28.0
25.0,29.0
15.0,25.0
28.0,26.0
25.0,29.0
21.0,27.0
27.0,26.0
18.0,19.0
15.0,21.0
26.0,28.0
17.0,15.0
22.0,28.0
26.0,26.0
25.0,28.0
7.0,12.0
18.0,22.0
16.0,21.0
21.0,26.0
25.0,29.0
27.0,27.0
21.0,27.0
26.0,28.0
14.0,17.0
23.0,29.0
26.0,28.0
23.0,28.0
21.0,25.0
18.0,21.0
15.0,12.0
19.0,20.0
17.0,23.0
16.0,23.0
19.0,22.0
24.0,26.0
13.0,13.0
19.0,27.0
11.0,10.0
26.0,28.0
16.0,17.0
19.0,27.0
20.0,25.0
13.0,18.0
15.0,27.0
16.0,20.0
17.0,21.0
15.0,22.0
14.0,18.0
14.0,20.0
22.0,27.0
19.0,18.0
15.0,19.0
21.0,27.0
24.0,27.0


==> CSV/separabilityfinetuning_cifar10_resnet50_6_classes.csv <==
x,y
13.0,13.0
23.0,21.0
24.0,27.0
25.0,25.0
19.0,23.0
24.0,25.0
15.0,13.0
22.0,25.0
22.0,22.0
21.0,20.0
15.0,20.0
25.0,24.0
14.0,15.0
22.0,21.0
24.0,25.0
21.0,27.0
18.0,12.0
12.0,12.0
22.0,23.0
20.0,25.0
14.0,14.0
22.0,22.0
14.0,14.0
12.0,11.0
22.0,21.0
24.0,28.0
22.0,25.0
20.0,21.0
21.0,21.0
24.0,25.0
22.0,22.0
15.0,13.0
13.0,15.0
25.0,23.0
12.0,15.0
21.0,23.0
20.0,24.0
13.0,18.0
22.0,20.0
15.0,19.0
15.0,14.0
14.0,15.0
23.0,21.0
21.0,24.0
22.0,22.0
16.0,13.0
23.0,24.0
19.0,23.0
25.0,21.0
22.0,25.0
23.0,23.0
23.0,24.0
13.0,12.0
20.0,23.0
22.0,22.0
23.0,19.0
8.0,8.0
23.0,25.0
22.0,24.0
16.0,13.0
21.0,20.0
22.0,22.0
17.0,12.0
19.0,18.0
20.0,25.0
24.0,23.0
19.0,24.0
23.0,25.0
24.0,21.0
22.0,24.0
21.0,22.0
18.0,22.0
21.0,20.0
14.0,16.0
20.0,19.0
23.0,17.0
20.0,22.0
24.0,23.0
23.0,23.0
24.0,25.0
24.0,23.0
24.0,23.0
23.0,27.0
23.0,25.0
23.0,27.0
20.0,23.0
13.0,19.0
23.0,23.0
23.0,26.0
14.0,12.0
22.0,23.0
25.0,25.0
16.0,12.0
12.0,14.0
22.0,22.0
21.0,20.0
12.0,18.0
10.0,11.0
16.0,12.0
25.0,21.0
13.0,12.0
21.0,20.0
14.0,15.0
14.0,14.0
12.0,15.0
13.0,17.0
18.0,22.0
22.0,22.0
23.0,24.0
25.0,22.0
16.0,13.0
22.0,21.0
15.0,15.0
23.0,21.0
22.0,25.0
24.0,23.0
22.0,23.0
23.0,26.0
22.0,21.0
16.0,12.0
24.0,27.0
21.0,16.0
16.0,14.0
25.0,21.0
24.0,27.0
21.0,25.0
18.0,23.0
15.0,16.0
23.0,25.0
20.0,25.0
23.0,25.0
17.0,20.0
23.0,22.0
24.0,21.0
23.0,23.0
21.0,25.0
20.0,24.0
24.0,22.0
15.0,19.0
22.0,22.0
21.0,22.0
14.0,14.0
15.0,21.0
22.0,25.0
16.0,13.0
23.0,23.0
21.0,23.0
22.0,24.0
22.0,21.0
22.0,25.0
18.0,18.0
23.0,23.0
21.0,22.0
20.0,23.0
21.0,23.0
22.0,22.0
24.0,22.0
21.0,24.0
24.0,24.0
24.0,24.0
19.0,24.0
18.0,22.0
25.0,23.0
24.0,27.0
14.0,15.0
24.0,19.0
14.0,17.0
19.0,19.0
19.0,22.0
15.0,14.0
13.0,16.0
15.0,15.0
25.0,25.0
22.0,26.0
18.0,21.0
23.0,23.0
17.0,12.0
23.0,22.0
22.0,26.0
24.0,23.0
22.0,19.0
13.0,14.0
19.0,21.0
24.0,17.0
21.0,22.0
20.0,25.0
14.0,13.0
24.0,25.0
14.0,15.0
19.0,19.0
21.0,24.0
22.0,21.0
20.0,24.0
13.0,13.0
16.0,12.0
23.0,24.0
14.0,17.0
25.0,24.0
14.0,16.0
23.0,23.0
26.0,23.0
15.0,14.0
20.0,19.0
21.0,23.0
25.0,23.0
23.0,26.0
23.0,17.0
22.0,25.0
18.0,24.0
23.0,19.0


==> CSV/separabilityfinetuning_cifar10_vit8_4_classes.csv <==
x,y
24.0,25.0
22.0,24.0
27.0,27.0
23.0,23.0
21.0,23.0
29.0,29.0
20.0,20.0
11.0,13.0
27.0,27.0
27.0,29.0
27.0,27.0
16.0,17.0
26.0,26.0
28.0,28.0
30.0,30.0
28.0,28.0
21.0,22.0
29.0,29.0
21.0,23.0
26.0,29.0
23.0,24.0
25.0,28.0
26.0,27.0
16.0,17.0
19.0,21.0
23.0,24.0
21.0,22.0
27.0,28.0
27.0,29.0
25.0,26.0
27.0,27.0
26.0,27.0
23.0,24.0
25.0,26.0
23.0,24.0
27.0,27.0
21.0,22.0
9.0,11.0
27.0,27.0
27.0,28.0
28.0,28.0
28.0,28.0
23.0,23.0
29.0,29.0
14.0,16.0
27.0,28.0
26.0,27.0
28.0,28.0
27.0,28.0
20.0,22.0
30.0,30.0
29.0,29.0
22.0,23.0
9.0,12.0
29.0,29.0
16.0,17.0
24.0,26.0
21.0,22.0
29.0,30.0
28.0,28.0
25.0,27.0
29.0,29.0
8.0,11.0
26.0,26.0
27.0,27.0
28.0,28.0
14.0,15.0
27.0,29.0
30.0,30.0
29.0,29.0
29.0,30.0
23.0,24.0
21.0,23.0
26.0,28.0
9.0,12.0
28.0,28.0
20.0,22.0
30.0,30.0
24.0,26.0
22.0,22.0
26.0,26.0
28.0,28.0
18.0,21.0
26.0,27.0
16.0,17.0
21.0,24.0
24.0,24.0
28.0,28.0
29.0,29.0
29.0,29.0
26.0,27.0
27.0,27.0
23.0,26.0
24.0,26.0
22.0,25.0
20.0,24.0
23.0,23.0
24.0,24.0
27.0,27.0
27.0,27.0
24.0,26.0
21.0,22.0
18.0,20.0
23.0,26.0
26.0,27.0
27.0,27.0
26.0,26.0
23.0,22.0
26.0,28.0
27.0,27.0
29.0,29.0
28.0,28.0
25.0,25.0
27.0,31.0
14.0,17.0
29.0,29.0
25.0,26.0
26.0,27.0
28.0,30.0
28.0,27.0
18.0,20.0
23.0,24.0
30.0,30.0
25.0,26.0
27.0,28.0
20.0,21.0
29.0,29.0
26.0,29.0
29.0,29.0
30.0,30.0
28.0,28.0
26.0,26.0
28.0,28.0
21.0,23.0
29.0,29.0
29.0,30.0
27.0,29.0
27.0,29.0
26.0,26.0
29.0,29.0
25.0,26.0
26.0,27.0
27.0,30.0
26.0,27.0
24.0,24.0
22.0,22.0
28.0,28.0
13.0,17.0
19.0,21.0
25.0,27.0
26.0,26.0
21.0,22.0
24.0,26.0
23.0,25.0
29.0,29.0
28.0,28.0
26.0,26.0
30.0,31.0
24.0,27.0
24.0,24.0
23.0,25.0
26.0,30.0
27.0,28.0
29.0,29.0
20.0,22.0
26.0,26.0
29.0,30.0
27.0,27.0
27.0,27.0
28.0,28.0
26.0,28.0
17.0,16.0
25.0,26.0
22.0,23.0
26.0,27.0
26.0,27.0
25.0,25.0
28.0,28.0
26.0,26.0
22.0,22.0
28.0,29.0
28.0,28.0
30.0,30.0
27.0,29.0
23.0,23.0
24.0,26.0
24.0,24.0
21.0,24.0
28.0,29.0
24.0,26.0
28.0,28.0
10.0,13.0
29.0,30.0
14.0,15.0
28.0,28.0
17.0,18.0
28.0,28.0
30.0,30.0
25.0,26.0
24.0,25.0
20.0,21.0
26.0,26.0
26.0,27.0
25.0,27.0
19.0,21.0
28.0,29.0
26.0,29.0
22.0,24.0
28.0,29.0
25.0,28.0


==> CSV/separabilityfinetuning_cifar10_vit8_6_classes.csv <==
x,y
25.0,26.0
36.0,35.0
32.0,32.0
30.0,30.0
36.0,36.0
34.0,33.0
31.0,31.0
32.0,32.0
37.0,37.0
32.0,31.0
36.0,36.0
35.0,34.0
34.0,34.0
35.0,35.0
33.0,32.0
34.0,34.0
37.0,35.0
30.0,30.0
34.0,34.0
32.0,32.0
31.0,32.0
35.0,34.0
31.0,31.0
28.0,29.0
33.0,33.0
31.0,31.0
35.0,34.0
33.0,33.0
31.0,31.0
32.0,32.0
33.0,34.0
33.0,32.0
34.0,34.0
34.0,34.0
35.0,34.0
36.0,35.0
36.0,35.0
28.0,28.0
32.0,31.0
32.0,32.0
30.0,30.0
34.0,34.0
36.0,35.0
34.0,34.0
31.0,30.0
34.0,34.0
35.0,33.0
33.0,33.0
35.0,35.0
32.0,33.0
32.0,32.0
31.0,31.0
33.0,33.0
32.0,32.0
29.0,29.0
36.0,33.0
23.0,25.0
34.0,33.0
35.0,34.0
31.0,31.0
34.0,33.0
32.0,32.0
33.0,33.0
32.0,32.0
33.0,33.0
35.0,34.0
30.0,30.0
36.0,34.0
36.0,36.0
31.0,30.0
33.0,33.0
33.0,33.0
37.0,37.0
37.0,37.0
33.0,32.0
32.0,32.0
36.0,35.0
35.0,34.0
34.0,34.0
35.0,34.0
31.0,30.0
32.0,32.0
34.0,34.0
33.0,33.0
31.0,32.0
31.0,31.0
31.0,32.0
36.0,35.0
33.0,33.0
30.0,30.0
33.0,33.0
34.0,34.0
37.0,36.0
31.0,31.0
34.0,35.0
35.0,34.0
30.0,31.0
31.0,31.0
33.0,32.0
32.0,34.0
31.0,31.0
33.0,32.0
34.0,33.0
31.0,31.0
29.0,29.0
35.0,35.0
31.0,32.0
32.0,32.0
33.0,32.0
32.0,30.0
30.0,29.0
33.0,32.0
36.0,35.0
37.0,37.0
34.0,34.0
36.0,36.0
35.0,35.0
33.0,33.0
36.0,35.0
34.0,33.0
32.0,32.0
33.0,32.0
38.0,38.0
33.0,33.0
35.0,35.0
31.0,32.0
32.0,31.0
28.0,29.0
34.0,33.0
35.0,35.0
35.0,35.0
33.0,33.0
35.0,34.0
34.0,34.0
33.0,32.0
35.0,35.0
33.0,33.0
35.0,35.0
31.0,30.0
34.0,34.0
32.0,31.0
25.0,26.0
33.0,33.0
33.0,33.0
35.0,35.0
34.0,34.0
34.0,33.0
34.0,33.0
32.0,31.0
36.0,35.0
32.0,32.0
30.0,30.0
32.0,32.0
33.0,33.0
30.0,29.0
34.0,35.0
34.0,33.0
36.0,36.0
34.0,33.0
36.0,35.0
32.0,31.0
33.0,33.0
35.0,35.0
36.0,36.0
25.0,27.0
35.0,35.0
32.0,32.0
34.0,34.0
32.0,32.0
35.0,35.0
31.0,31.0
31.0,32.0
34.0,32.0
31.0,31.0
32.0,31.0
34.0,34.0
34.0,33.0
32.0,32.0
36.0,36.0
30.0,30.0
34.0,34.0
27.0,28.0
37.0,37.0
36.0,34.0
33.0,33.0
33.0,33.0
34.0,33.0
31.0,31.0
31.0,31.0
35.0,35.0
32.0,31.0
31.0,30.0
31.0,31.0
26.0,26.0
34.0,33.0
32.0,31.0
28.0,29.0
34.0,33.0
32.0,31.0
32.0,32.0
33.0,34.0
29.0,29.0
31.0,30.0
35.0,35.0
33.0,33.0
31.0,31.0
35.0,35.0
33.0,33.0
31.0,31.0
33.0,33.0


==> compare_entropy.csv <==
Epoch,Entropy,Approximation
0.0,0.6266888,1.0
1.0,0.8569329,0.83615166
2.0,1.0,0.83267677
3.0,0.8998352,0.78322357
4.0,0.873963,0.779579
5.0,0.8226775,0.6865013
6.0,0.77084,0.6214942
7.0,0.7382258,0.61705863
8.0,0.72563916,0.6184425
9.0,0.6854304,0.60866946
10.0,0.68019015,0.6006765
11.0,0.6532364,0.5841397
12.0,0.6095332,0.5709868
13.0,0.6193988,0.5477079
14.0,0.5911091,0.5362718
15.0,0.603782,0.508839
16.0,0.55053425,0.50197333
17.0,0.54991025,0.4831329
18.0,0.5213951,0.4501378
19.0,0.5118932,0.4344557
20.0,0.4903446,0.3853057
21.0,0.48434505,0.33357936
22.0,0.4875977,0.2616971
23.0,0.46439534,0.09645066
24.0,0.44829932,0.079587236
25.0,0.42214975,0.0
26.0,0.41521195,0.13039213
27.0,0.39154717,0.17169881
28.0,0.39619207,0.22212209
29.0,0.37731653,0.24825214
30.0,0.39218414,0.25902888
31.0,0.37129626,0.28082553
32.0,0.37077707,0.29161465
33.0,0.3817633,0.2775278
34.0,0.371969,0.2874618
35.0,0.3665683,0.2853092
36.0,0.35709593,0.2892245
37.0,0.35529295,0.28008407
38.0,0.3129599,0.2837354
39.0,0.31738555,0.2665768
40.0,0.31402528,0.26657793
41.0,0.32467243,0.27431303
42.0,0.31052998,0.28787732
43.0,0.30687287,0.2717317
44.0,0.29801282,0.28318307
45.0,0.27861643,0.28446323
46.0,0.28045574,0.27235553
47.0,0.254663,0.29217046
48.0,0.272513,0.28294775
49.0,0.3035978,0.27168235
50.0,0.30475914,0.2967059
51.0,0.269216,0.26528096
52.0,0.2727613,0.2360722
53.0,0.27939343,0.23937598
54.0,0.23565486,0.24012232
55.0,0.2539455,0.2455361
56.0,0.26108417,0.23328757
57.0,0.20692167,0.21737185
58.0,0.23597415,0.22878796
59.0,0.26096618,0.22321463
60.0,0.2516498,0.2154301
61.0,0.19582017,0.21913391
62.0,0.20839351,0.2254029
63.0,0.19903049,0.24516653
64.0,0.23208693,0.22745872
65.0,0.2549675,0.20513661
66.0,0.23733443,0.2207909
67.0,0.22772817,0.20811756
68.0,0.18040398,0.22075666
69.0,0.21698064,0.21893243
70.0,0.18444712,0.21321248
71.0,0.18281077,0.24002017
72.0,0.20691118,0.21901353
73.0,0.20167926,0.20367755
74.0,0.2461686,0.20710722
75.0,0.16070938,0.22478573
76.0,0.14695315,0.20687814
77.0,0.21110925,0.22994953
78.0,0.20089613,0.22420867
79.0,0.12297762,0.22173445
80.0,0.17680754,0.21663697
81.0,0.17203912,0.20967224
82.0,0.11910539,0.2217842
83.0,0.16140091,0.22820064
84.0,0.19407143,0.2299073
85.0,0.14002116,0.21889913
86.0,0.15476134,0.20192769
87.0,0.16304915,0.21597552
88.0,0.15088573,0.21266103
89.0,0.18473302,0.21897057
90.0,0.0,0.22111645
91.0,0.18863669,0.22029717
92.0,0.143767,0.22021021
93.0,0.16806957,0.22347225
94.0,0.1635169,0.21605352
95.0,0.15991478,0.22380894
96.0,0.19322588,0.21087229
97.0,0.20033555,0.23466638
98.0,0.09041904,0.22420563
99.0,0.09243991,0.21528396
100.0,0.1553126,0.22865398
101.0,0.18541616,0.20525648
102.0,0.17393924,0.20858106
103.0,0.18552148,0.21468715
104.0,0.14809982,0.21604618
105.0,0.17738816,0.20974143
106.0,0.14631942,0.22355086
107.0,0.17564745,0.21321513
108.0,0.17916422,0.20852616
109.0,0.16807523,0.19536126
110.0,0.17901728,0.2251453
111.0,0.1591111,0.21688639
112.0,0.15843354,0.23510036
113.0,0.17374103,0.22677918
114.0,0.16164951,0.22275427
115.0,0.15619142,0.22919811
116.0,0.16240638,0.22491696
117.0,0.16689022,0.21918562
118.0,0.18419836,0.2153959
119.0,0.16567135,0.20995027
120.0,0.18031447,0.23622194
121.0,0.16957144,0.20624548
122.0,0.17727955,0.21349421
123.0,0.1671477,0.22024126
124.0,0.17530343,0.20422237
125.0,0.16028675,0.21341367
126.0,0.17215972,0.2273489
127.0,0.16325451,0.22024675
128.0,0.17949328,0.20123105
129.0,0.16922468,0.20212498
130.0,0.16414867,0.19943793
131.0,0.17224717,0.2136177
132.0,0.17498353,0.20988566
133.0,0.17860302,0.21284926
134.0,0.18161882,0.20201038
135.0,0.15423627,0.21359876
136.0,0.1674153,0.22582188
137.0,0.16873738,0.21009867
138.0,0.17227866,0.21261874
139.0,0.17505407,0.20872463
140.0,0.17639503,0.21796131
141.0,0.17394158,0.2139909
142.0,0.16452758,0.21912132
143.0,0.16878723,0.20696287
144.0,0.14693652,0.22795233
145.0,0.17296709,0.21954386
146.0,0.16428828,0.19837405
147.0,0.17210771,0.2036835
148.0,0.16908996,0.20732327
149.0,0.16769221,0.22026579
150.0,0.17399694,0.2069384
151.0,0.16696173,0.21395311
152.0,0.16930002,0.21592654
153.0,0.15651073,0.21831049
154.0,0.15508272,0.21235274
155.0,0.1418223,0.21074255
156.0,0.16049905,0.22304834
157.0,0.1801451,0.19875763
158.0,0.1798904,0.21439676
159.0,0.17041257,0.21208587
160.0,0.17335019,0.20452055
161.0,0.16095315,0.22311626
162.0,0.1643048,0.21009454
163.0,0.16515632,0.21431586
164.0,0.16246736,0.21333417
165.0,0.16083004,0.2182184
166.0,0.1638244,0.23924416
167.0,0.16371837,0.21930039
168.0,0.16798884,0.20615387
169.0,0.16885793,0.21164648
170.0,0.1647978,0.21045102
171.0,0.16932327,0.21067835
172.0,0.16026983,0.22009797
173.0,0.18582325,0.22866242
174.0,0.19661938,0.20939204
175.0,0.17713562,0.21234705
176.0,0.1733674,0.23533037
177.0,0.17778234,0.21180458
178.0,0.16411562,0.22035891
179.0,0.17484394,0.21754369
180.0,0.1630874,0.21962628
181.0,0.16277018,0.21602292
182.0,0.16770272,0.2241657
183.0,0.16852582,0.21426332
184.0,0.18582544,0.22849315
185.0,0.17730555,0.20082565
186.0,0.16700804,0.21741773
187.0,0.16403541,0.22656517
188.0,0.17915665,0.22656366
189.0,0.18084858,0.21117774
190.0,0.16774236,0.22592995
191.0,0.1638542,0.21561609
192.0,0.16390386,0.22569102
193.0,0.1765749,0.22416924
194.0,0.17756855,0.23054387
195.0,0.14835975,0.23351726
196.0,0.15987745,0.22118205
197.0,0.17264679,0.22604162
198.0,0.17165388,0.2336562
200.0,0.1706401,0.22366135

